Decaying turbulence in molecular clouds: how does it affect filament networks and star formation?

The fragmentation of gas to form stars in molecular clouds is intrinsically linked to the turbulence within them. These internal motions are set at the birth of the cloud and may vary with galactic environment and as the cloud evolves. In this paper, we introduce a new suite of 15 high-resolution 3D molecular cloud simulations using the moving mesh code AREPO to investigate the role of different decaying turbulent modes (mixed, compressive and solenoidal) and virial ratios on the evolution of a $10^4\mathrm{M}_{\odot}$ molecular cloud. We find that diffuse regions maintain a strong relic of the initial turbulent mode, whereas the initial gravitational potential dominates dense regions. Solenoidal seeded models thus give rise to a diffuse cloud with filament-like morphology, and an excess of brown dwarf mass fragments. Compressive seeded models have an early onset of star-formation, centrally condensed morphologies and a higher accretion rate, along with overbound clouds. 3D filaments identified using DisPerSE and analyzed through a new Python toolkit we develop and make publicly available with this work called FIESTA, show no clear trend in lengths, masses and densities between initial turbulent modes. Overbound clouds, however, produce more filaments and thus have more mass in filaments. The hubs formed by converging filaments are found to favour star-formation, with surprisingly similar mass distributions independent of the number of filaments connecting the hub.

==> referee_response.txt <==
We thank the referee for their careful review and comments, which has helped us improve the manuscript immensely, especially with regards to comparisons to literature and observations. Below, we address all the comments individually, most of which have been implemented in the paper.

section 1
-----------

1.  paragraph beginning "The evolution of filaments": is "regulate the gas-matter cycle" meant to be the "gas-star" cycle? 
1A. Yes, fixed.

2.  paragraph beginning "the opposing view of global hierarchical collapse" - some corrections are needed here as Egrav = 2 Ekin is virial equilibrium, not equipartition (Egrav = Ekin). It is unclear what "virial-type equipartition" means. 
2A. Clarified in text.

section 2.2
-----------

3.  negative divergence criterion is said to rule out over-densities - but it is to ensure gas is converging/infalling. 
3A. Thank you for spotting the typo, fixed now.

4.  are sinks cells or particles? If the Tress et al. (2020) method is followed, that implies particles. This needs some clarification. 
4A. Clarified to be “particles”.

5.  when mass is accreted, is it only the mass above the density threshold used for sink formation? 
5A. Yes, clarified in text.

6.  further explanation would be useful for why r_acc is set to 110 per cent of Jeans length.
6A. Clarified in text.

section 2.3
-----------

7.  the sphere is uniform, presumably meaning the density is constant throughout, so rephrase usage of "average" density. 
7A. Yes, clarified.

8.  why 27 K for the cloud temperature? 
8A. ~27K is approximately the equilibrium temperature of gas at a number density of 120 cm^-3; it simply represents a starting point. The molecular gas will quickly cool within the cloud and the memory of the initial condition will be forgotten.

9.  the density outside the cloud is said to be between 1e-5 - 1e-4 cm-3. Does this mean the density varies spatially? Does it vary between models? This number is also very low compared to ISM conditions - can this be explained? 
9A. We concentrate on modelling isolated clouds in this work, however Arepo requires mesh points at every point within the cubical simulation volume. Therefore, we insert random mesh generating points around the cloud in the ISM; as these are placed randomly, the density varies. The purpose is simply to allow the Arepo mesh to be constructed.

10.  The temperature is "more than 7500 K" - does it get warmer than this? Some more precise explanation is needed generally here, to allow initial conditions to be replicated.
10A. The temperature outside the cloud can exceed this value depending on how the surrounding medium responds to the ISRF. However these regions are never included in the analysis so we feel that explaining the thermal state of the background medium would distract from the purpose of the paper. The exact Arepo initial conditions are included in the data release (Zenodo link) at the end of the paper.

11.  the abundances look like they are relative to H abundance - this should be stated explicitly. 
11A. Agreed, added in text.

12.  is the dust to gas ratio 1/100 rather than 1:100? 
12A. Yes, fixed.

section 2.4
-----------

13.  Kolmogorov index is -5/3 not -5/2. 
13A. Yes, done. Thanks to the referee for spotting this typo!

14.  Figure 2: further description is needed as it's unclear where this velocity is calculated. Is it on a surface or is it an integrated value through the cloud? Is it looking down on a section of the cloud or is it a surface projection (e.g. Hammer projection)? What are the physical dimensions? 
14A. It's only on the surface and looking down on a section of the cloud. This has been further clarified in text.

section 2.5
-----------

15.  typo in final paragraph: 10^21 cm-3 should be cm-2. 
15A. Yes, done.

section 3
-----------

16.  Figure 5: more useful units for accretion rate would be Msun/yr rather than Msun/kyr, for easier comparison with similar studies. 
16A. Done. Also added grey lines denoting 25%, 50%, 75% and 100% of a single free-fall time.

17.  clouds are referred to as "cluster-like" (in this section and throughout the manuscript) but this is ambiguous and doesn't necessarily describe morphology. Perhaps "more spherical" or "centrally condensed" would be better (or other alternative description).
17A. Agreed, changed to "centrally condensed" now.

section 3.2
-----------

18.  are the density PDFs volume weighted or mass weighted? 
18A. They are mass-weighted. Clarified in both text and plot.

19.  first paragraph: the log-normal distribution at low density is caused by turbulence not self-gravity. 
19A. Yes, thank you for spotting this! Corrected now.

20.  Figure 7b-e: vertical axes need label for CDFs (otherwise it looks like they are labelled PDFs). 
20A. Added “cumulative density” to the y-axis.

21.  Figure 7d,e: for M57 and C57, the CDFs comparing underbound/virial/overbound look very similar to each other. The claim in the final paragraph of Section 3.2 that the low density regime is "sensitive to the gravitational potential" is less convincing for M/C clouds than S. More analysis (e.g. K-S tests) would be helpful to say whether the stated trend of U>V>O is actually there and significant. 
21A. Added KS test and expanded upon the resultant analysis.

21(2). Page 10: "underbound clouds, which are most likely to differ from the initial virial equilibrium and underbound cloud distributions" - should the final "underbound" be "overbound"?
21(2)A. Indeed a typo. Fixed now, thank you!

section 3.3.1
-----------

22.  it would be useful to express the times in terms of the initial cloud free-fall time as well.
22A. Done, mentioned in text as well as demarcated in Figure 5. Also mentioned in conclusions.

23.  it appears that changing the seed causes about as much difference to the total sink mass as changing the boundedness. This should be put into the context of other work e.g. Geen et al. 2018, MNRAS, 481, 2548 / Jaffa et al. 2022, MNRAS, 511, 2702. Variation in virial parameter could also be compared to Howard et al. 2016, MNRAS, 461, 2953. 
23A. Added comparison to Jaffa et al. 2022 and Howard et al. 2016. This has been very useful to put our work in the context of the literature!

section 3.3.2
-----------

24.  some comments are needed on the shape of the sink mass function, including comparisons with standard IMF prescriptions and why the results may vary - e.g. the turnover from low mass to high mass, and shape at the highest masses. How would the addition of protostellar heating/radiative transfer affect the results? See e.g. Bate 2009, MNRAS, 392, 1363
24A. Added comparison to Chabrier 2005. Also added comment on protostellar heating (Bate 2009).

25.  Table 3: it would be more useful to present this data as a histogram. Also, suggest rephrasing "Turns out" in the caption.
25A. Converted Table 3 to Figure 11.

26.  Figure 8: a box plot may be a clearer way to visualise the data - the distributions are not needed here as they are shown in Fig 9 as a PDF anyway, and they make the plot busier than necessary.
26A. It is technically a box plot, just underlaid with a violin plot too to give more information. We would prefer to keep the violin plot to show any bimodal distribution which would otherwise be hidden (or rather, in the sink mass stats, the bottom heavy distribution). 

27.  typo in 4th paragraph - the spatial distribution of sinks is shown in Fig 9b not 9a
27A. Thank you, fixed.

28.  "the two mass regimes have same clustered formation": it's unclear what this means. The Fig 9b caption text explains it more clearly.
28A. Agreed, reworded.

29.  paragraph 5 ending "consistent with other simulations" - be more specific which simulations are referred to.
29A. Clarified in text.

30.  table 3: regarding the fraction of *mass* in massive sinks, it's not clear how Table 3 shows this, as it only shows the number of sinks
30A. Agreed, clarified in text.

section 3.3.3
-----------

31.  2nd paragraph - it is suggested brown dwarf numbers in the Trapezium, IC 348, and rho Oph clusters may be caused by solenoidal turbulence. It would be useful to cite observational studies of what modes are present in these regions.
31A. This has not really been studied before in the given context; browsing the literature, we find one looking at the Huygens region in Orion Nebular (Anorve-Zeferino 2019) which has been added. We have also added other relevant references regarding spatial distribution of brown dwarfs in the mentioned clusters.

sections 3.4.1, 3.4.2, 3.4.3 / Figure 11
-----------

32.  these sections focus on the averages rather than distributions, so it may be better to present Fig 11 a,b as box plots rather than violin plots. This would make it easier to compare between models (as with Fig 8). If distributions are needed, a separate PDF plot would make it clearer.
32A. Since the paper is already lengthy (coming up to 20 pages now), we would prefer to have concise plots. The violin plots do contain box plots within them; the idea of having the distribution/violins there is to avoid hiding the true underlying data (e.g. bimodality).

33.  total lengths and masses: this would be better visualised with a scatter/line plot instead of a list of numbers, especially as this is one of the main differences between underbound/virial/overbound models. 
33A. Added plot of total mass vs. total length at final epoch (Figure 14).

34.  in general, the results in these sections need to be compared with observations and other simulations
34A. Added section 3.4.4 on comparison with previous work. Comparisons are slightly difficult since filament statistics in 3D are sparsely studied (in both simulations and observations), but it's a useful 'review' of relevant literature.

section 3.5
-----------

35.  can comparisons to observations be made? e.g. for (proto)star distances to hubs.
35A. It is difficult to find very similar length/mass scales to compare to. Added a couple of related references.

section 5
-----------

36.  conclusion (vi) "The more filaments that converge onto a hub/junction, the higher the density of that region" is not strictly true as many high-rank hubs are still found at low density and vice versa. Perhaps what is meant is that, for higher ranks, proportionally more hubs are found at higher densities? 
36A. Yes indeed, improved wording.

general typos
-----------

37.  "heirarchical" -> "hierarchical"
37A. Fixed.

38.  "Virial" -> "virial"
38A. Fixed.
